Robust Hypothesis Testing with Abstention

We study the binary hypothesis testing problem where an adversary may potentially corrupt a fraction of the samples. The detector is, however, permitted to abstain from making a decision if (and only if) the adversary is present. We consider a few natural "contamination models" and characterize for them the trade-off between the error exponents of the four types of errors -- errors of deciding in favour of the incorrect hypothesis when the adversary is present and errors of abstaining or deciding in favour of the wrong hypothesis when the adversary is absent, under the two hypotheses.

==> plot2_data.csv <==
eps,La10fw,La10ber,La10adv
0,1.825507178300264,1.825507178300264,1.825507178300264
0.01,1.796039470035488,1.732808373790025,1.776604352768565
0.02,1.76661532616404,1.647763954902289,1.728497603480612
0.03,1.737235776387675,1.569253171424661,1.681164949970478
0.04,1.707901887573586,1.496385955922349,1.634586381343858
0.05,1.678614765575663,1.428443705509171,1.588743645831615
0.06,1.649375557169395,1.364837927429624,1.543620071231775
0.07000000000000001,1.620185452109056,1.30508064831701,1.499200410904741
0.08,1.591045685316638,1.248762786936919,1.455470711065959
0.09,1.561957539212855,1.195538049588563,1.412418195954239
0.1,1.53292234620148,1.145110737893061,1.370031168104257
0.11,1.503941491319399,1.09722638118056,1.328298921463383
0.12,1.475016415065868,1.051664442976527,1.287211665498865
0.13,1.446148616425862,1.008232573906699,1.24676045876588
0.14,1.417339656103798,0.9667620336219174,1.206937150668421
0.15,1.388591159985592,0.9271040076188515,1.167734330357067
0.16,1.359904822848813,0.889126617021216,1.129145281881053
0.17,1.331282412342753,0.8527124706347631,1.091163944854672
0.18,1.302725773262497,0.817756645492998,1.053784880016244
0.19,1.27423683214367,0.784165009034292,1.017003239156514
0.2,1.245817602207413,0.7518528159321396,0.9808147389762962
0.21,1.217470188688379,0.720743527445837,0.9452156385034174
0.22,1.189196794582251,0.6907678123598655,0.9102027197591342
0.23,1.160999726853391,0.6618626971135076,0.875773271415992
0.24,1.132881403147964,0.6339708392819731,0.8419250752343088
0.25,1.104844359063228,0.6070399036557838,0.8086563951043688
0.26,1.076891256029751,0.581022024139033,0.7759659685571044
0.27,1.049024889870266,0.5558733378156395,0.7438530006384999
0.28,1.021248200106822,0.5315535800130861,0.7123171600729588
0.29,0.9935642800969675,0.5080257311727356,0.6813585776691662
0.3,0.9659763880901903,0.4852557079258065,0.6509778469492279
0.31,0.938487959307865,0.4632120920587821,0.6211760270086628
0.32,0.9111026191638972,0.4418658920960762,0.5919546476418078
0.33,0.8838241977593868,0.4211903330808947,0.5633157167949552
0.34,0.8566567458033856,0.4011606708360856,0.5352617304387162
0.35,0.8296045521336902,0.3817540275654976,0.5077956849824097
0.36,0.8026721630371932,0.3629492461366992,0.4809210923874551
0.37,0.7758644035993072,0.3447267607865555,0.4546419981746986
0.38,0.749186401347365,0.3270684823270736,0.4289630025633627
0.39,0.7226436124946493,0.3099576962119773,0.4038892850280749
0.4,0.6962418511413397,0.293378972064304,0.3794266326167206
0.41,0.6699873218477551,0.2773180834696695,0.3555814724374416
0.42,0.6438866560660012,0.2617619370150506,0.332360908800207
0.43,0.6179469530012001,0.2466985097042041,0.3097727655897979
0.44,0.5921758255761971,0.2321167940124333,0.2878256345562185
0.45,0.5665814522983674,0.2180067499589463,0.266528930339901
0.46,0.5411726359793984,0.2043592636775121,0.2458929532082273
0.47,0.5159588704457732,0.1911661120581261,0.2259289606740499
0.48,0.490950416608449,0.1784199331161463,0.2066492494054582
0.49,0.466158389546949,0.166114201822892,0.1880672491312403
0.5,0.4415948586218585,0.1542432112047689,0.1701976306144698
0.51,0.4172729630817898,0.1428020585883023,0.1530564302289414
0.52,0.3932070462049984,0.1317866369376583,0.1366611942586279
0.53,0.3694128117509561,0.121193631300919,0.1210311467881838
0.54,0.345907507446864,0.111020520453244,0.1061873860165455
0.55,0.3227101414727291,0.1012655839009137,0.09215311508064494
0.5600000000000001,0.2998417395409316,0.09192791449209459,0.07895391512717784
0.5700000000000001,0.2773256523414909,0.08300743697028867,0.06661807056705865
0.58,0.2551879260586443,0.07450493290749088,0.05517695940631043
0.59,0.2334577526757253,0.06642207256923804,0.04466552558716463
0.6,0.2121680223494238,0.05876145439686062,0.03512285587065553
0.61,0.1913560079770835,0.05152665294800854,0.02659289167366224
0.62,0.1710642233326893,0.04472227632081979,0.01912531757136553
0.63,0.1513415126126757,0.03835403430721218,0.01277668469591096
0.64,0.1322444538657103,0.03242881878602805,0.00761185195963883
0.65,0.113839196562418,0.02695479818893455,0.003705865890038545
0.66,0.09620391317465483,0.02194152826633462,0.001146459569529964
0.67,0.07943214179979997,0.01740008186674014,3.74484502722542e-05
0.68,0.06363746131565329,0.01334320104686876,0
0.6900000000000001,0.04896023145959213,0.009785475585008377,0
0.7000000000000001,0.03557767269218229,0.006743552921911471,0
0.71,0.02371963919429294,0.004236385761828478,0
0.72,0.01369476058022068,0.002285525112557682,0
0.73,0.005937168437155053,0.0009154685384555397,0
0.74,0.001099199669889305,0.000154075996939923,0
0.75,0,0,0
0.76,0,0,0
0.77,0,0,0
0.78,0,0,0
0.79,0,0,0
0.8,0,0,0
0.8100000000000001,0,0,0
0.8200000000000001,0,0,0
0.8300000000000001,0,0,0
0.84,0,0,0
0.85,0,0,0
0.86,0,0,0
0.87,0,0,0
0.88,0,0,0
0.89,0,0,0
0.9,0,0,0
0.91,0,0,0
0.92,0,0,0
0.93,0,0,0
0.9400000000000001,0,0,0
0.9500000000000001,0,0,0
0.96,0,0,0
0.97,0,0,0
0.98,0,0,0
0.99,0,0,0
1,0,NaN,0


==> plot_data.csv <==
L10,La01fw,La01ber,La01adv,L01,La10fw,La10ber,La10adv
0.6789595448686483,-0,-0,-0,0.001,-0.4609193336848428,-0.3120276833571234,-0.4019522472972917
0.6278468196280509,-0,-0,-0,0.003655022032053595,-0.4156209478268567,-0.2791998596830279,-0.3609051619039112
0.5951446520765751,-0,-0,-0,0.006310044064107189,-0.3868747188114039,-0.2585216798192759,-0.3348876290089172
0.5694192299468908,-0.000103550647643795,-9.420863715536507e-05,-0,0.008965066096160785,-0.3644054651254843,-0.242447650099237,-0.3145718183419476
0.5476916588509371,-0.0005736065611816982,-0.0005223886929105401,-0,0.01162008812821438,-0.3455356288336258,-0.2290119144975418,-0.2975266918994895
0.5286443174862263,-0.001311378975087851,-0.001195351903611495,-0,0.01427511016026797,-0.3290806747706196,-0.2173449377305522,-0.2826766380314955
0.5115560786800714,-0.002244151255338273,-0.00204723832360295,-0,0.01693013219232157,-0.3143922109599508,-0.2069708277347008,-0.2694328163866841
0.495981256137774,-0.003327048231462956,-0.003037343793810182,-0,0.01958515422437516,-0.3010694450699228,-0.1975954636135337,-0.2574312026653405
0.4816215324086844,-0.004530076810027826,-0.004138423229273054,-0,0.02224017625642876,-0.2888440717702077,-0.1890219773074843,-0.2464280773657477
0.4682655900201095,-0.005832021532756478,-0.005331177180744669,-0,0.02489519828848235,-0.2775260083116721,-0.1811109144845605,-0.2362507562091539
0.4557572474744293,-0.007217224684819605,-0.006601341721786239,-0,0.02755022032053595,-0.2669747504193519,-0.1737592065904101,-0.2267715812293885
0.443977195025776,-0.008673741900933752,-0.00793802039241541,-1.10420810295591e-05,0.03020524235258954,-0.2570829524672577,-0.1668881177746656,-0.2178930107485697
0.432831844179206,-0.01019221688428244,-0.009332665833129528,-0.0001148798444475969,0.03286026438464314,-0.2477664022629555,-0.1604358863624485,-0.2095385155021003
0.4222461716206722,-0.01176515970519519,-0.01077842622697664,-0.0003173351291551069,0.03551528641669673,-0.2389575866832854,-0.1543530023628867,-0.2016467353033266
0.4121589364364454,-0.01338646476300714,-0.01226970849217988,-0.000607281149265497,0.03817030844875032,-0.2306013909364511,-0.1485990511779557,-0.1941675731481871
0.4025193740587142,-0.01505107779659537,-0.01380187634292754,-0.0009755047752328869,0.04082533048080392,-0.222652125501705,-0.1431405318443751,-0.1870594949669782
0.3932848451316446,-0.01675475922771236,-0.01537103556227196,-0.001414275948490765,0.04348035251285751,-0.2150714116568156,-0.1379493054543276,-0.1802876090803606
0.3844191223450016,-0.0184939118301341,-0.01697387754006266,-0.001917034104739902,0.04613537454491111,-0.2078266406473857,-0.1330014645888753,-0.1738222666143786
0.3758911155884783,-0.02026545257206057,-0.01860756284235017,-0.002478154954310696,0.0487903965769647,-0.2008898270037297,-0.1282764920115149,-0.1676380198792187
0.3676739056713098,-0.02206671553960057,-0.02026963296180447,-0.003092773807321675,0.05144541860901829,-0.194236739342087,-0.1237566229926291,-0.1617128327685858
0.3597439999450932,-0.02389537720084665,-0.0219579423343621,-0.003756649545318659,0.05410044064107189,-0.187846230728548,-0.1194263540740898,-0.1560274724159055
0.352080750544821,-0.02574939803372246,-0.02367060520766091,-0.004466058367325526,0.05675546267312549,-0.1816997152975532,-0.1152720591501841,-0.1505650336944567
0.344665893820789,-0.02762697634283698,-0.02540595357774812,-0.005217709715768723,0.05941048470517908,-0.1757807538723977,-0.1112816855258061,-0.145310562728636
0.337483181458391,-0.02952651129340985,-0.02716250349954435,-0.006008678975601159,0.06206550673723268,-0.1700747220566524,-0.1074445104820492,-0.1402507553200175
0.3305180819134779,-0.03144657301032591,-0.02893892781919599,-0.00683635303139947,0.06472052876928627,-0.1645685415761859,-0.1037509442450249,-0.135373712831161
0.3237575364411088,-0.03338587815984526,-0.03073403389237558,-0.007698385803208072,0.06737555080133986,-0.1592504607320363,-0.1001923689823827,-0.1306687426841801
0.3171897579887313,-0.03534326983396347,-0.03254674521736312,-0.00859266161398882,0.07003057283339346,-0.1541098734152098,-0.09676100608727523,-0.1261261938922789
0.310804064091777,-0.03731770084619609,-0.03437608617354307,-0.009517264766913336,0.07268559486544705,-0.1491371687126237,-0.09344980590147331,-0.1217373203840141
0.3045907369970698,-0.03930821975774465,-0.03622116924659194,-0.01047045409315944,0.07534061689750064,-0.1443236050106264,-0.09025235540687598,-0.117494166585006
0.2985409057792729,-0.04131395910803069,-0.03808118426226553,-0.01145064151290556,0.07799563892955425,-0.1396612038873289,-0.08716280043084232,-0.1133894709796361
0.2926464463650425,-0.04333412543926621,-0.03995538925569631,-0.01245637386270056,0.08065066096160783,-0.1351426601187935,-0.08417577966932754,-0.1094165843142538
0.2868998962474974,-0.04536799079198386,-0.04184310268232772,-0.01348631740120529,0.08330568299366144,-0.1307612649047114,-0.08128636840456482,-0.1055693998124631
0.2812943813351373,-0.04741488541505207,-0.04374369673709294,-0.01453924452642337,0.08596070502571503,-0.1265108400142396,-0.07849003023061493,-0.1018422933135596
0.2758235528890201,-0.04947419148486414,-0.04565659159494018,-0.01561402233072079,0.08861572705776861,-0.1223856810110822,-0.07578257543643863,-0.09823007166159825
0.2704815328976978,-0.05154533766819441,-0.04758125042196568,-0.01670960269232369,0.09127074908982222,-0.1183805080728446,-0.07316012495728394,-0.09472792799591762
0.2652628665493932,-0.0536277943943468,-0.04951717503473924,-0.01782501365866415,0.09392577112187581,-0.1144904231985208,-0.07061907900973904,-0.09133140284724137
0.2601624807055722,-0.0557210697267958,-0.05146390210773544,-0.01895935192165642,0.09658079315392941,-0.1107108728180886,-0.0681560896872816,-0.08803635014344735
0.2551756474747007,-0.05782470574402691,-0.05342099984654705,-0.02011177622052995,0.099235815185983,-0.107037614993263,-0.06576803692157418,-0.0848389073881364
0.2502979521405838,-0.05993827535495429,-0.05538806505880955,-0.02128150153631356,0.1018908372180366,-0.103466690538475,-0.06345200731747674,-0.08173546940235038
0.2455252648252875,-0.06206137948685501,-0.05736472056620509,-0.02246779396496891,0.1045458592500902,-0.09999439750412913,-0.0612052754526145,-0.07872266512243051
0.2408537153683381,-0.06419364459394478,-0.05935061291018859,-0.02366996617473353,0.1072008812821438,-0.09661726855568971,-0.05902528729945222,-0.07579733703014235
0.2362796709867861,-0.06633472044310269,-0.06134541031171437,-0.02488737336840806,0.1098559033141974,-0.0933320508567449,-0.05690964548254956,-0.07295652285897328
0.2317997163488445,-0.06848427813996598,-0.0633488008513643,-0.02611940968367284,0.112510925346251,-0.09013568812546291,-0.05485609612858933,-0.07019743927616406
0.2274106357496418,-0.07064200836433267,-0.06536049084148546,-0.02736550497479878,0.1151659473783046,-0.0870253045841317,-0.05286251710366166,-0.06751746728573665
0.2231093971242385,-0.0728076197883742,-0.06738020336610706,-0.02862512192752448,0.1178209694103582,-0.08399819056337339,-0.05092690746300194,-0.06491413913583519
0.2188931376714721,-0.07498083765506526,-0.06940767696797401,-0.0298977534659372,0.1204759914424118,-0.08105178955722918,-0.04904737796376241,-0.06238512654515149
0.2147591508945309,-0.07716140249747099,-0.07144266446498099,-0.03118292041607368,0.1231310134744654,-0.07818368655438931,-0.0472221425127245,-0.05992823008962986
0.210704874891209,-0.0793490689822081,-0.07348493188073035,-0.03248016939586376,0.1257860355065189,-0.07539159749519794,-0.04544951043871026,-0.05754136961277279
0.2067278817495941,-0.08154360486268705,-0.07553425747604159,-0.03378907090520789,0.1284410575385725,-0.07267335972457219,-0.04372787949449508,-0.05522257554151294
0.202825867924163,-0.08374479002970688,-0.07759043087001477,-0.03510921759350313,0.1310960795706261,-0.07002692332829659,-0.04205572950572684,-0.05296998100535426
0.1989966454837206,-0.08595241564855306,-0.07965325224071573,-0.03644022268488223,0.1337511016026797,-0.06745034325494592,-0.04043161659519498,-0.05078181466993296
0.1952381341365149,-0.08816628337316042,-0.08172253159682025,-0.03778171854398008,0.1364061236347333,-0.0649417721382082,-0.0388541679199764,-0.04865639420751763
0.1915483539497174,-0.09038620462915463,-0.08379808811271469,-0.0391333553672405,0.1390611456667869,-0.06249945374506674,-0.0373220768668214,-0.04659212033669255
0.1879254186908277,-0.09261199995846603,-0.08587974952034666,-0.04049479998655933,0.1417161676988405,-0.06012171698460384,-0.03583409865795475,-0.0445874713719141
0.1843675297271682,-0.09484349841926977,-0.08796735155208937,-0.04186573477375882,0.1443711897308941,-0.05780697041997029,-0.03438904632518418,-0.04264099823070601
0.1808729704273645,-0.09708053703558812,-0.09006073742942616,-0.04324585663566982,0.1470262117629477,-0.05555369723299982,-0.03298578701528025,-0.04075131985256722
0.1774401010152141,-0.09932296029166889,-0.09215975739295659,-0.04463487609085809,0.1496812337950013,-0.05336045059681214,-0.03162323859389636,-0.03891711898898718
0.1740673538319747,-0.1015706196667645,-0.09426426826971301,-0.04603251642003647,0.1523362558270549,-0.05122584941683173,-0.03030036651902489,-0.03713713832859647
0.1707532289681956,-0.1038233732064298,-0.09637413307420936,-0.04743851288309883,0.1549912778591085,-0.04914857440520499,-0.02901618095831628,-0.03541017692560641
0.1674962902303986,-0.1060810851269216,-0.09848922064008728,-0.04885261199651897,0.1576462998911621,-0.04712736445739219,-0.02776973412737871,-0.03373508690315617
0.1642951614117372,-0.1083436254496198,-0.1006094052795206,-0.05027457086552298,0.1603013219232157,-0.0451610133031457,-0.02656011782868464,-0.03211077040629542
0.1611485228391389,-0.1106108696627343,-0.1027345664678641,-0.05170415656604241,0.1629563439552693,-0.04324836640710564,-0.02538646117292923,-0.0305361767820849
0.158055108172194,-0.1128826984078623,-0.1048645885512973,-0.05314114557200189,0.1656113659873229,-0.04138831809677011,-0.02424792846652955,-0.02901029996658533
0.1550137014317654,-0.1151589971892088,-0.106999360475458,-0.05458532322394527,0.1682663880193765,-0.0395798088979962,-0.02314371725072006,-0.02753217606069507
0.152023134238446,-0.1174396561034791,-0.109138775533223,-0.05603648323540206,0.1709214100514301,-0.03782182306015416,-0.0220730564791326,-0.02610088107857757
0.1490822832430187,-0.1197245695887121,-0.1112827311300458,-0.05749442723379164,0.1735764320834836,-0.03611338625488028,-0.02103520482208716,-0.02471552885408025
0.14619006773287,-0.1220136361904233,-0.113431128565338,-0.05895896433293532,0.1762314541155372,-0.03445356343397513,-0.02002944908699379,-0.02337526909200202
0.1433454473998136,-0.1243067583436579,-0.1155838728286178,-0.06042991073458651,0.1788864761475908,-0.03284145683337805,-0.01905510274527775,-0.02207928555232484
0.1405474202562176,-0.126603842169628,-0.1177408724091872,-0.06190708935658423,0.1815414981796444,-0.03127620411142479,-0.01811150455717504,-0.02082679435668515
0.1377950206875788,-0.1289047972857732,-0.1199020391182746,-0.06339032948550502,0.184196520211698,-0.02975697661072199,-0.01719801728656958,-0.01961704240738597
0.1350873176307523,-0.1312095366281781,-0.1220672879226578,-0.06487946645186551,0.1868515422437516,-0.02828297773394475,-0.01631402649875709,-0.01844930591013526
0.1324234128680763,-0.1335179762853787,-0.1242365367888655,-0.06637434132611117,0.1895065642758052,-0.02685344142478183,-0.01545893943468965,-0.01732288899252707
0.1298024394285043,-0.1358300353426675,-0.1264097065371473,-0.06787480063378554,0.1921615863078588,-0.02546763074604403,-0.01463218395583604,-0.01623712241101062
0.1272235600876206,-0.1381456357361374,-0.1285867207044965,-0.06938069608844241,0.1948166083399124,-0.02412483654765072,-0.01383320755430467,-0.01519136233971738
0.1246859659592093,-0.1404647021156795,-0.1307675054160081,-0.07089188434093732,0.197471630371966,-0.02282437621789795,-0.01306147642337556,-0.01418498923515193
0.1221888751715985,-0.1427871617163075,-0.1329519892639868,-0.07240822674390945,0.2001266524040196,-0.02156559251194539,-0.01231647458398394,-0.01321740677123141
0.1197315316226204,-0.1451129442372084,-0.1351401031942542,-0.07392958913034811,0.2027816744360732,-0.02034785245199846,-0.01159770306308658,-0.01228804083965179
0.1173132038075873,-0.1474419817279179,-0.1373317803990939,-0.07545584160520372,0.2054366964681268,-0.01917054629415971,-0.01090467912020619,-0.01139633861101264
0.114933183715079,-0.1497742084811607,-0.1395269562164073,-0.07698685834914057,0.2080917185001804,-0.01803308655730454,-0.01023693551873112,-0.01054176765247569
0.1125907857858088,-0.1521095609318726,-0.1417255680346413,-0.07852251743357322,0.210746740532234,-0.01693490710974934,-0.009594019838845766,-0.009723815098112557
0.1102853459302462,-0.1544479775619428,-0.1439275552030456,-0.0800627006461804,0.2134017625642876,-0.01587546230984217,-0.00897549382922741,-0.008941986868420661
0.1080162206009556,-0.1567893988103453,-0.1461328589469677,-0.08160729332621894,0.2160567845963411,-0.01485422619688817,-0.00838093279485802,-0.008195806935749533
0.1057827859159884,-0.1591337669882437,-0.1483414222877884,-0.08315618420894089,0.2187118066283948,-0.01387069172914042,-0.007809925018527591,-0.007484816632666036
0.1035844368299353,-0.1614810261987571,-0.150553189967215,-0.08470926527851905,0.2213668286604484,-0.01292437006584153,-0.007262071213786574,-0.006808574000515731
0.1014205863494999,-0.1638311222610714,-0.1527681083756336,-0.08626643162891273,0.2240218506925019,-0.01201478989053434,-0.006736984007281455,-0.006166653175661008
0.09929066479071177,-0.166184002638634,-0.154986125484282,-0.08782758133216961,0.2266768727245555,-0.0111414967730898,-0.006234287448568993,-0.005558643811067743
0.09719411907510273,-0.1685396163711325,-0.157207190780964,-0.08939261531366269,0.2293318947566091,-0.01030405256809202,-0.005753616545642971,-0.004984150531107109
0.09513041206237979,-0.1708979140100443,-0.1594312552091025,-0.09096143723383365,0.2319869167886627,-0.009502034847407042,-0.005294616824545822,-0.004442792417593877
0.09309902191730129,-0.1732588475575195,-0.1616582711099177,-0.09253395337602954,0.2346419388207163,-0.008735036364929038,-0.004856943911554355,-0.003934202525242202
0.09109944150864888,-0.1756223704083977,-0.1638881921675382,-0.09411007254005388,0.2372969608527699,-0.00800266455165532,-0.004440263136541729,-0.003458027424861069
0.08913117783831365,-0.1779884372951466,-0.1661209733568527,-0.09568970594107018,0.2399519828848235,-0.007304541039375527,-0.004044249156217254,-0.003013926772735698
0.08719375149868108,-0.1803570042355778,-0.1683565708939658,-0.09727276711355126,0.2426070049168771,-0.006640301211398096,-0.003668585596038332,-0.002601572904765134
0.08528669615661344,-0.1827280284831282,-0.1705949421890577,-0.09885917181994308,0.2452620269489307,-0.006009593778854196,-0.003312964709678325,-0.002220650454034131
0.08340955806246314,-0.1851014684795962,-0.1728360458015514,-0.1004488379637881,0.2479170489809843,-0.005412080381233721,-0.002977087055008001,-0.001870855990598899
0.08156189558263865,-0.1874772838101531,-0.1750798413974136,-0.1020416855070214,0.2505720710130379,-0.004847435209904675,-0.002660661185621839,-0.001551897682360248
0.07974327875434559,-0.1898554351605365,-0.1773262897085068,-0.1036376363912234,0.2532270930450915,-0.00431534465346411,-0.002363403357004711,-0.00126349497598495
0.07795328886127237,-0.1922358842762353,-0.1795753524938101,-0.1052366144625564,0.2558821150771451,-0.003815506963870727,-0.002085037246506858,-0.001005378296918765
0.07619151802896598,-0.1946185939236407,-0.1818269925024935,-0.1068385454002331,0.2585371371091987,-0.003347631942363745,-0.001825293686329225,-0.0007772887676054038
0.0744575688388546,-0.1970035278529661,-0.1840811734386506,-0.1084433566482611,0.2611921591412523,-0.002911440644280768,-0.001583910408800432,-0.0005789779431025974
0.07275105395983725,-0.1993906507628823,-0.1863378599276475,-0.1100509773503061,0.2638471811733059,-0.002506665101936681,-0.00136063180325352,-0.0004102075633457963
0.07107159579648112,-0.2017799282667858,-0.1885970174840108,-0.1116613382875145,0.2665022032053594,-0.00213304806479986,-0.001155208683863835,-0.000270749321377068
0.06941882615293526,-0.2041713268605621,-0.1908586124807189,-0.1132743718190954,0.269157225237413,-0.001790342756271667,-0.0009673980678538037,-0.0001603846469111301
0.0677923859116917,-0.2065648138918022,-0.1931226121198702,-0.114890011825542,0.2718122472694666,-0.00147831264642241,-0.0007969629634997852,-7.890450466715559e-05
0.06619192472641822,-0.2089603575303788,-0.1953889844046229,-0.1165081936543352,0.2744672693015202,-0.001196731240104956,-0.0006436721674218347,-2.610920694679766e-05
0.06461710072809665,-0.2113579267403109,-0.1976576981123591,-0.1181288540680042,0.2771222913335739,-0.0009453818799100774,-0.0005073000706584899,-1.808239987964567e-06
0.06306758024378634,-0.21375749125287,-0.1999287227690145,-0.1197519311944251,0.2797773133656274,-0.0007240575634875297,-0.0003876264730710548,-0
0.0615430375273581,-0.2161590215407993,-0.202202028624462,-0.1213773644792057,0.282432335397681,-0.000532560774799717,-0.0002844364056437745,-0
0.06004315450155617,-0.2185624887936764,-0.2044775866289715,-0.1230050946401012,0.2850873574297346,-0.0003707033289204876,-0.0001975199602683424,-0
0.05856762051085176,-0.2209678648942852,-0.2067553684106258,-0.1246350636233086,0.2877423794617882,-0.0002383062300414804,-0.0001266721266394728,-0
0.05711613208449673,-0.223375122396007,-0.2090353462537011,-0.126267214561583,0.2903974014938418,-0.0001351995423858741,-7.169263589325032e-05,-0
0.05568839270931089,-0.2257842345011096,-0.2113174930778917,-0.1279014917340396,0.2930524235258954,-6.122227377623e-05,-3.238581065897984e-05,-0
0.05428411261169179,-0.2281951750399612,-0.213601782418414,-0.1295378405276025,0.295707445557949,-1.62222716403552e-05,-8.560421200760372e-06,-0
0.05290300854839342,-0.23060791845108,-0.2158881884068993,-0.1311762073999887,0.2983624675900026,-5.613128227687978e-08,-2.954735104660356e-08,-0
0.05154480360566775,-0.2330224397619881,-0.2181766857530482,-0.1328165398441617,0.3010174896220562,-0,-0,-0
0.05020922700634839,-0.2354387145708199,-0.220467249727,-0.1344587863541712,0.3036725116541098,-0,-0,-0
0.04889601392449296,-0.2378567190286931,-0.2227598561424257,-0.1361028963923464,0.3063275336861634,-0,-0,-0
0.0476049053072424,-0.2402764298227363,-0.2250544813402406,-0.1377488203577245,0.308982555718217,-0,-0,-0
0.04633564770353922,-0.2426978241598073,-0.2273511021729752,-0.1393965095557084,0.3116375777502706,-0,-0,-0
0.04508799309940506,-0.2451208797508103,-0.2296496959897126,-0.1410459161688453,0.3142925997823242,-0,-0,-0
0.04386169875944965,-0.247545574795652,-0.2319502406216323,-0.1426969932287283,0.3169476218143777,-0,-0,-0
0.04265652707434624,-0.2499718879687459,-0.2342527143680753,-0.1443496945889217,0.3196026438464313,-0,-0,-0
0.04147224541399508,-0.2523997984050632,-0.2365570959831297,-0.146003974898881,0.3222576658784849,-0,-0,-0
0.04030862598611834,-0.2548292856867049,-0.2388633646627074,-0.1476597895788204,0.3249126879105385,-0,-0,-0
0.0391654457000343,-0.2572603298300035,-0.2411715000321295,-0.1493170947955078,0.3275677099425921,-0,-0,-0
0.0380424860354068,-0.2596929112730442,-0.2434814821341093,-0.1509758474388875,0.3302227319746457,-0,-0,-0
0.03693953291571826,-0.2621270108636995,-0.2457932914172204,-0.1526360050995633,0.3328777540066993,-0,-0,-0
0.0358563765862861,-0.2645626098480551,-0.2481069087247424,-0.1542975260470476,0.3355327760387529,-0,-0,-0
0.03479281149661408,-0.2669996898592683,-0.2504223152839171,-0.1559603692087706,0.3381877980708065,-0,-0,-0
0.0337486361868938,-0.2694382329068326,-0.25273949269559,-0.1576244941498195,0.3408428201028601,-0,-0,-0
0.03272365317848175,-0.2718782213662034,-0.2550584229241969,-0.1592898610533521,0.3434978421349137,-0,-0,-0
0.03171766886817869,-0.2743196379688091,-0.2573790882881208,-0.1609564307016855,0.3461528641669673,-0,-0,-0
0.0307304934261617,-0.2767624657923937,-0.2597014714503604,-0.1626241644580031,0.3488078861990209,-0,-0,-0
0.02976194069740662,-0.2792066882517019,-0.2620255554095309,-0.1642930242486733,0.3514629082310745,-0,-0,-0
0.02881182810646202,-0.2816522890894922,-0.2643513234911731,-0.1659629725461494,0.3541179302631281,-0,-0,-0
0.02787997656543759,-0.2840992523678281,-0.2666787593393323,-0.1676339723524063,0.3567729522951817,-0,-0,-0
0.02696621038507341,-0.2865475624597117,-0.2690078469084624,-0.1693059871829407,0.3594279743272353,-0,-0,-0
0.02607035718877121,-0.2889972040409369,-0.2713385704555403,-0.1709789810512353,0.3620829963592889,-0,-0,-0
0.02519224782945655,-0.291448162082292,-0.2736709145325168,-0.1726529184537665,0.3647380183913425,-0,-0,-0
0.02433171630918009,-0.2939004218419343,-0.2760048639789267,-0.1743277643554188,0.367393040423396,-0,-0,-0
0.02348859970132747,-0.2963539688580975,-0.2783404039148261,-0.1760034841754042,0.3700480624554496,-0,-0,-0
0.02266273807535361,-0.2988087889419711,-0.2806775197338868,-0.1776800437735657,0.3727030844875032,-0,-0,-0
0.02185397442392858,-0.3012648681708545,-0.2830161970967574,-0.1793574094371242,0.3753581065195568,-0,-0,-0
0.02106215459241488,-0.3037221928815194,-0.2853564219246248,-0.181035547867812,0.3780131285516104,-0,-0,-0
0.02028712721057793,-0.3061807496637801,-0.2876981803929749,-0.1827144261693841,0.380668150583664,-0,-0,-0
0.01952874362644949,-0.3086405253542654,-0.2900414589255458,-0.1843940118354916,0.3833231726157176,-0,-0,-0
0.0187868578422616,-0.3111015070303924,-0.2923862441884758,-0.18607427273791,0.3859781946477712,-0,-0,-0
0.01806132645236766,-0.313563682004554,-0.2947325230846563,-0.1877551771151199,0.3886332166798248,-0,-0,-0
0.01735200858309061,-0.3160270378184284,-0.2970802827482025,-0.1894366935611713,0.3912882387118784,-0,-0,-0
0.01665876583440926,-0.3184915622375349,-0.2994295105391627,-0.1911187910149069,0.393943260743932,-0,-0,-0
0.01598146222343426,-0.3209572432458981,-0.3017801940383278,-0.1928014387494408,0.3965982827759856,-0,-0,-0
0.01531996412958762,-0.3234240690409191,-0.3041323210422442,-0.1944846063619587,0.3992533048080392,-0,-0,-0
0.0146741402414451,-0.3258920280283691,-0.3064858795583425,-0.1961682637637651,0.4019083268400928,-0,-0,-0
0.01404386150516362,-0.3283611088175732,-0.3088408578002519,-0.1978523811706285,0.4045633488721463,-0,-0,-0
0.01342900107445222,-0.3308313002166887,-0.3111972441832014,-0.1995369290933414,0.4072183709042,-0,-0,-0
0.01282943426202216,-0.3333025912281674,-0.3135550273196034,-0.2012218783285596,0.4098733929362536,-0,-0,-0
0.01224503849246376,-0.3357749710443333,-0.3159141960147464,-0.202907199949861,0.4125284149683072,-0,-0,-0
0.01167569325650881,-0.3382484290431015,-0.3182747392626242,-0.2045928652990396,0.4151834370003608,-0,-0,-0
0.01112128006662235,-0.3407229547838024,-0.3206366462418676,-0.2062788459776047,0.4178384590324143,-0,-0,-0
0.01058168241388128,-0.3431985380031425,-0.3229999063118076,-0.207965113838498,0.4204934810644679,-0,-0,-0
0.01005678572609432,-0.3456751686112973,-0.3253645090086662,-0.209651640978023,0.4231485030965215,-0,-0,-0
0.00954647732712334,-0.3481528366880827,-0.3277304440418262,-0.2113383997279491,0.4258035251285751,-0,-0,-0
0.009050646397363728,-0.3506315324792555,-0.3300977012902211,-0.2130253626478092,0.4284585471606287,-0,-0,-0
0.008569183935345816,-0.3531112463929264,-0.3324662707988383,-0.2147125025173867,0.4311135691926823,-0,-0,-0
0.008101982720420328,-0.3555919689960638,-0.3348361427753085,-0.2163997923293656,0.4337685912247359,-0,-0,-0
0.007648937276490061,-0.3580736910110854,-0.3372073075865815,-0.2180872052821416,0.4364236132567895,-0,-0,-0
0.007209943836755384,-0.3605564033125826,-0.3395797557557292,-0.2197747147728157,0.4390786352888431,-0,-0,-0
0.006784900309443412,-0.3630400969240841,-0.3419534779587896,-0.2214622943903077,0.4417336573208967,-0,-0,-0
0.006373706244480498,-0.3655247630149536,-0.3443284650217381,-0.223149917908649,0.4443886793529503,-0,-0,-0
0.005976262801085257,-0.3680103928973653,-0.3467047079175364,-0.2248375592804092,0.4470437013850039,-0,-0,-0
0.005592472716254585,-0.3704969780233244,-0.3490821977632268,-0.2265251926302357,0.4496987234170575,-0,-0,-0
0.005222240274102556,-0.3729845099818352,-0.3514609258171658,-0.228212792248572,0.4523537454491111,-0,-0,-0
0.004865471276041131,-0.3754729804960716,-0.3538408834762657,-0.2299003325854464,0.4550087674811646,-0,-0,-0
0.004522073011762266,-0.3779623814206945,-0.3562220622733738,-0.2315877882444335,0.4576637895132182,-0,-0,-0
0.004191954231007454,-0.3804527047391986,-0.3586044538746869,-0.2332751339767055,0.4603188115452719,-0,-0,-0
0.003875025116094381,-0.3829439425613227,-0.3609880500772221,-0.2349623446751847,0.4629738335773255,-0,-0,-0
0.003571197255177176,-0.3854360871205739,-0.3633728428064024,-0.2366493953688391,0.4656288556093791,-0,-0,-0
0.003280383616224337,-0.3879291307717737,-0.3657588241136629,-0.238336261217051,0.4682838776414326,-0,-0,-0
0.003002498521684126,-0.3904230659886956,-0.3681459861741457,-0.2400229175040996,0.4709388996734862,-0,-0,-0
0.002737457623824342,-0.3929178853617475,-0.3705343212844432,-0.2417093396337314,0.4735939217055398,-0,-0,-0
0.002485177880722229,-0.3954135815957254,-0.3729238218604033,-0.2433955031238261,0.4762489437375934,-0,-0,-0
0.002245577532886147,-0.3979101475076247,-0.3753144804350005,-0.2450813836011523,0.478903965769647,-0,-0,-0
0.002018576080492857,-0.4004075760245038,-0.3777062896562511,-0.2467669567961997,0.4815589878017006,-0,-0,-0
0.001804094261219552,-0.4029058601814137,-0.3800992422851986,-0.2484521985381032,0.4842140098337542,-0,-0,-0
0.001602054028655018,-0.4054049931193549,-0.3824933311939234,-0.2501370847496229,0.4868690318658078,-0,-0,-0
0.00141237853127479,-0.4079049680833228,-0.3848885493636393,-0.2518215914422239,0.4895240538978614,-0,-0,-0
0.001234992091960221,-0.4104057784203823,-0.3872848898828218,-0.2535056947112115,0.492179075929915,-0,-0,-0
0.001069820188052774,-0.412907417577787,-0.3896823459453782,-0.2551893707309307,0.4948340979619686,-0,-0,-0
0.0009167894319223116,-0.4154098791011543,-0.3920809108488739,-0.2568725957500329,0.4974891199940222,-0,-0,-0
0.0007758275520388849,-0.417913156632691,-0.3944805779928078,-0.2585553460868097,0.5001441420260757,-0,-0,-0
0.0006468633745334903,-0.4204172439094694,-0.3968813408769414,-0.2602375981245865,0.5027991640581294,-0,-0,-0
0.0005298268052348967,-0.4229221347617041,-0.3992831930996239,-0.2619193283071419,0.505454186090183,-0,-0,-0
0.0004246488121694043,-0.425427823111129,-0.4016861283562194,-0.263600513134216,0.5081092081222366,-0,-0,-0
0.0003312614085099023,-0.4279343029693893,-0.4040901404375508,-0.2652811291570573,0.5107642301542902,-0,-0,-0
0.0002495976359671737,-0.4304415684364717,-0.4064952232283774,-0.2669611529740056,0.5134192521863438,-0,-0,-0
0.0001795915486064855,-0.4329496136991575,-0.4089013707059027,-0.2686405612261164,0.5160742742183974,-0,-0,-0
0.0001211781970808729,-0.4354584330295715,-0.4113085769383681,-0.270319330592859,0.5187292962504509,-0,-0,-0
7.429361327210629e-05,-0.4379680207836934,-0.4137168360836193,-0.2719974377878067,0.5213843182825045,-0,-0,-0
3.887479532715217e-05,-0.4404783713999244,-0.4161261423877229,-0.2736748595543773,0.5240393403145581,-0,-0,-0
1.485969307919331e-05,-0.442989479397783,-0.4185364901837113,-0.2753515726616665,0.5266943623466117,-0,-0,-0
2.187193848418936e-06,-0.4455013393765003,-0.4209478738902298,-0.2770275539002254,0.5293493843786653,-0,-0,-0

